The effect of non-linear mutual friction on pulsar glitch sizes and rise times

Observations of pulsar glitches have the potential to provide constraints on the dynamics of the high density interior of neutron stars. However, to do so, realistic glitch models must be constructed and compared to the data. We take a step towards this goal by testing non-linear models for the mutual friction force, which is responsible for the exchange of angular momentum between the neutron superfluid and the observable normal component in a glitch. In particular, we consider a non-linear dependence of the drag force on the relative velocity between superfluid vortices and the normal component, in which the contributions of both kelvon and phonon excitations are included. This non-linear model produces qualitatively new features, and is able to reproduce the observed bimodal distribution of glitch sizes in the pulsar population. The model also suggests that the differences in size distributions in individual pulsars may be due to the glitches being triggered in regions with different pinning strengths, as stronger pinning leads to higher vortex velocities and a qualitatively different mutual friction coupling with respect to the weak pinning case. Glitches in pulsars that appear to glitch quasi-periodically with similar sizes may thus be due to the same mechanisms as smaller events in pulsars that have no preferred glitch size, but simply originate in stronger pinning regions, possibly in the core of the star.

==> mnras.txt <==
%%+
%%  Name:
%%     mnras.bst

%%  Purpose:
%%     BibTeX Bibliography style file for MNRAS

%%  Invocation:
%%     latex <latexfile>
%%     bibtex <latexfile>
%%     latex <latexfile>
%%     latex <latexfile>

%%  Description:
%%     Provides a bibliography style that will allow bibtex to be
%%     used when writing papers for MNRAS. This allows references
%%     to be inserted automatically.

%%  Notes:
%%     This file should be used in conjunction with the Monthly Notices
%%     LaTeX2e class file (mnras.cls).
%%
%%  Hyperlinks:
%%     To make the eprint and doi bibtex fields hyperlinks, you need
%%     to have \usepackage{hyperref} in your latex preamble.

%%  Authors:
%%     John P. Sleath (MRAO)
%%     Tim Jenness (MRAO/JAC)
%%     Norman Gray (Glasgow University) <norman@astro.gla.ac.uk>
%%     Oren Patashnik
%%     Susan King
%%     Sake J. Hogeveen
%%     Philip Hall
%%     Simeon Bird

%%  Bugs:
%%     The formatting has been compared to the MN style, and is
%%     believed to be compatible with it.  However this comparison has
%%     (for obvious reasons) been done most carefully for articles, so
%%     there may be deviations from it for other entry types.

%%  History:
%%     1988 (Oren Patashnik and Susan King)
%%        Apalike.bst derived from the "alpha.bst" style.
%%     1990 (Sake J. Hogeveen)
%%        Astron.bst derived from apalike.bst
%%     Summer 1995 (JPS/TJ):
%%        Extensively modified from astron.bst
%%     19 Jul 1995 (JPS/TJ):
%%        First release (version 1.1b)
%%     02 May 2001 (NG):
%%        Limit the author lists to eight people.
%%     19 Jun 2001 (TJ):
%%        Fix inproceedings
%%     30 Oct 2001 (NG):
%%        Adjust author-limiting to conform to MN style (version 1.2)
%%     22 Sep 2012 (Philip Hall):
%%        Remove comma before et al when many authors.
%%     01 July 2013 (Simeon Bird):
%%        Ported Antony Lewis' hyperlinked arxiv entry additions across.
%%        Originally modified for hyperlinked arxiv eprints by Antony Lewis April 2006
%%     August 2013 (NG):
%%        Fixed a/b/c... year suffixes -- these now appear in the
%%        correct order.
%%     February 2014 (TJ):
%%        Add MACROs for MN journal abbreviations
%%     May 2014 (NG):
%%        Shorten some functions, so that bibtex's 'single function
%%        space' parameter doesn't have to be above 100.
%%     Sep 2014 (Jared M. Gabor):
%%         Enabled ArXiv e-print identifier to be printed for articles that
%%         are pre-prints only (and have "ArXiv e-print" in the journal field).
%%         Still some problems with the use of commas.  Only 1 comma will appear
%%         between the year and "arXiv..." for such preprints, but for e.g.
%%         conference precedings there may be no comma at all.
%%     09 March 2015 (TJ):
%%         At the request of Keith Smith this file has been renamed to be mnras.bst
%%         to match the new naming convention for the MNRAS class file.
%%
%%  License:
%%     This work may be distributed and/or modified under the
%%     conditions of the LaTeX Project Public License, either version 1.3
%%     of this license or (at your option) any later version.
%%     The latest version of this license is in
%%       http://www.latex-project.org/lppl.txt
%%     and version 1.3 or later is part of all distributions of LaTeX
%%     version 2005/12/01 or later.
%%
%%     This work has the LPPL maintenance status `maintained'.
%%
%%     The Current Maintainers of this work are T. Jenness
%%     and Norman Gray <norman@astro.gla.ac.uk>
%%
%%     This work consists of the file mnras.bst

%%  This file is maintained on Github: https://github.com/timj/mn2e-bst/
%%-

ENTRY
  { address
    doi
    eprint
    archiveprefix               % used by ADS
    author
    booktitle
    chapter
    edition
    editor
    howpublished
    institution
    journal
    key
%    month              not used in apalike
    note
    number
    organization
    pages
    publisher
    school
    series
    title
    type
    volume
    year
    adsurl % for MN style
    url
  }
  {}
  { label extra.label sort.label presort.key }


INTEGERS { output.state before.all mid.sentence after.sentence after.block }

FUNCTION {init.state.consts}
{ #0 'before.all :=
  #1 'mid.sentence :=
  #2 'after.sentence :=
  #3 'after.block :=
}

% If threeauthorvar is set to #1 in initialise.mn2e, then the bibitem for a
% three-author reference is generated using a \mniiiauthor command.
% This command should be defined in the .cls file as follows:
%
%    \def\mniiiauthor#1#2#3{%
%      \@ifundefined{mniiiauth@#1}
%        {\global\expandafter\let\csname mniiiauth@#1\endcsname\null #2}
%        {#3}}
%
% The effect of this is that the first time that \mniiiauthor{X}{a}{b}
% is evaluated, it expands to 'a', and it thereafter expands to 'b'.
% This implements the MN style guide stipulation that "For three
% authors, give all three names at first mention, e.g. (Brown, Jones &
% Smith 1994), but use first author et al. (in roman, not italic)
% thereafter, e.g. (Brown et al. 1994)."
%
% The above definition consumes a command for each such author.  It's
% surely possible to avoid this (with some constructions involving
% {\\#1}; see Appendix D cleverness), but that would verge on the
% arcane, and not be really worth it.
INTEGERS { maxauthors threeauthorvar }

FUNCTION {initialise.mn2e}
{
  #8 'maxauthors :=
  #0 'threeauthorvar :=
}

STRINGS { s t fmt sep }

FUNCTION {output.nonnull}
{ 's :=
  output.state mid.sentence =
    { ", " * write$ }
    { output.state after.block =
        { ". " *  write$
          newline$
%          "\newblock " write$
        }
        { output.state before.all =
            'write$
            { ", " * write$ }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

% output.nonnull.extra is like output.nonnull, except that the thing
% we output is 'extra' to a block, so if we're in the after.block
% state, we append it rather than starting a new block.
FUNCTION {output.nonnull.extra}
{ 's :=
  output.state mid.sentence =
    { ", " * write$ }
    { output.state after.block =
        { ", " *  write$
          newline$
          "\newblock " write$
        }
        { output.state before.all =
            'write$
            { ", " * write$ }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION {output.nonnull.nocomma}
{'s :=
  output.state mid.sentence =
    { write$ }
    { output.state after.block =
        { ". " *  write$
          newline$
%          "\newblock " write$
        }
        { output.state before.all =
            'write$
            { ", " * write$ }
          if$
        }
      if$
      mid.sentence 'output.state :=
    }
  if$
  s
}

FUNCTION {output}
{ duplicate$ empty$
    'pop$
    'output.nonnull
  if$
}

FUNCTION {output.extra}
{ duplicate$ empty$
    'pop$
    'output.nonnull.extra
  if$
}

FUNCTION {output.check}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull
  if$
}

FUNCTION {output.check.nocomma}
{ 't :=
  duplicate$ empty$
    'pop$ % or warn with { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull.nocomma
  if$
}

FUNCTION {output.check.extra}
{ 't :=
  duplicate$ empty$
    { pop$ "empty " t * " in " * cite$ * warning$ }
    'output.nonnull.extra
  if$
}

FUNCTION {output.year.check}
{ year empty$
    { "empty year in " cite$ * warning$ }
    { write$
      " " year * extra.label *
      mid.sentence 'output.state :=
    }
  if$
}

FUNCTION {output.bibitem}
{ newline$
  "\bibitem[" write$
  label write$
  "]{" write$
  cite$ write$
  "}" write$
  % debugging: define eg \def\logsortkey#1{{[\tiny #1]}} to see this
  %"\logsortkey{" presort.key * "/" * sort.key$ * "}" * write$
  newline$
  ""
  before.all 'output.state :=
}

FUNCTION {fin.entry}
{ write$
  newline$
}

FUNCTION {new.block}
{ output.state before.all =
    'skip$
    { after.block 'output.state := }
  if$
}

FUNCTION {new.sentence}
{ output.state after.block =
    'skip$
    { output.state before.all =
        'skip$
        { after.sentence 'output.state := }
      if$
    }
  if$
}

FUNCTION {not}
{   { #0 }
    { #1 }
  if$
}

FUNCTION {and}
{   'skip$
    { pop$ #0 }
  if$
}

FUNCTION {or}
{   { pop$ #1 }
    'skip$
  if$
}

FUNCTION {new.block.checkb}
{ empty$
  swap$ empty$
  and
    'skip$
    'new.block
  if$
}

FUNCTION {field.or.null}
{ duplicate$ empty$
    { pop$ "" }
    'skip$
  if$
}

FUNCTION {boldface}
{ duplicate$ empty$
    { pop$ "" }
    { "{ " swap$ * "}" * }
  if$
}

FUNCTION {emphasize}
{ duplicate$ empty$
    { pop$ "" }
    { "{ " swap$ * "}" * }
  if$
}

% Make hyperref links.
% The LaTeX hyperref package supports a macro \href{URL}{text}
%
% On call, the stack contains
%   href-url
%   link-text
FUNCTION {make.href.hyperref}
{
  "\href {" swap$ * "} {" * swap$ * "}" *
}

INTEGERS { nameptr namesleft numnames }

% Helper functions for print.all.names: print the last or 'others' name.
%
% On call, the stack contains
%  a formatted name,
%  and the built-up string of names so far.
FUNCTION {print.all.names.plain.trailer}
{ duplicate$ "others" =
    { pop$ " et~al.," * }
    { " " swap$ * * }
  if$
}

% as above
FUNCTION {print.all.names.label.trailer}
{ duplicate$ "others" =
    { pop$ " et~al." * }
    { " \& " swap$ * * }
  if$
}

% Print out the complete author list
% (because we have maxauthors or fewer).
%
% On call, the stack contains
%   a format string (for format.name$),
%   a name-separator string (such as ", "),
%   an author or editor field,
%   and one of the 'trailer' functions above.
FUNCTION {print.all.names}
{ 'fmt :=
  'sep :=
  's :=
  s num.names$ 'namesleft :=
  namesleft #2 < % we're not going to need the trailer function, so discard it
    'pop$
    'skip$
  if$
  #1 'nameptr :=
  { namesleft #0 > }
    { s nameptr fmt format.name$ 't := % last name first
      nameptr #1 >
        { namesleft #1 >
            { sep * t * }
            { % namesleft == 1: this is the last name.
              % Invoke the trailer function.
              s num.names$ #2 > % _why_ do we add this extra space for long lists?
                { " " * }
                'skip$
              if$
              % This next line is a bit clever.
              %
              % We start with a stack
              %   string containing the list of names so far
              %   trailer function
              %
              % Rearrange the stack so that we have
              %   'skip
              %   trailer function
              %   #1
              %   t
              %   names so far
              % then call if$.  This is a rather indirect way of
              % invoking the trailer function on the stack
              %   t
              %   names so far
              %
              % Ta dahhhh!
              swap$ t swap$ #1 swap$ 'skip$ if$
            }
          if$
        }
        't
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

% Name formatting.  According to the MN instructions for authors, `In
% the references list [...] List all authors if eight or fewer,
% otherwise et al.'.  This means (according to a ruling from the MN
% editors) that if there are eight or more authors, they should be
% listed as "first one plus et al."
%
% On call, the stack contains
%   an author or editor field.
FUNCTION {format.names}
{ duplicate$ num.names$ maxauthors >
    { % Too many authors -- format as First author et al.
      #1 "{vv }{ll}{ jj}{ f., }" format.name$  % last name first
      " et~al.," *
    }
    { 'print.all.names.plain.trailer swap$ " " "{vv }{ll}{ jj}{ f., }" print.all.names }
  if$
}

% Format an author/editor field, for inclusion in a label
% (ie, "Surname, Surname \& Surname")
%
% On call, the stack contains an author/editor field.
FUNCTION {format.names.label}
{ duplicate$ num.names$ maxauthors >
    { % Too many authors -- format as First author et al.
      #1 "{vv }{ll}{ jj}" format.name$  % last name first
      " et~al.," *
    }
    { 'print.all.names.label.trailer swap$ ", " "{vv }{ll}" print.all.names }
  if$
}

FUNCTION {format.authors}
{ author empty$
    { "" }
    { author format.names }
  if$
}

FUNCTION {format.key}                   % this function is just for apalike
{ empty$
    { key field.or.null }
    { "" }
  if$
}

FUNCTION {format.editors}
{ editor empty$
    { "" }
    { editor format.names
      editor num.names$ #1 >
        { " eds," * }
        { " ed." * }
      if$
    }
  if$
}

FUNCTION {format.editors.extra}
{ editor empty$
    { "" }
    { editor format.names
      editor num.names$ #1 >
        { " eds" * }
        { " ed." * }
      if$
    }
  if$
}

FUNCTION {format.title}
{ title empty$
    { "" }
    { title "t" change.case$ }
  if$
}

FUNCTION {format.eprint}
{ eprint empty$
    { "" }
    { " (\mn@eprint {"
      archiveprefix empty$
        { "" }
        { archiveprefix }
      if$
      * "} {" * eprint * "})" * }
    if$
}

FUNCTION {format.doi}
{ doi empty$
    { "" }
    { ", \mn@doi{" * doi * "}" }
    if$
}

FUNCTION {n.dashify}
{ 't :=
  ""
    { t empty$ not }
    { t #1 #1 substring$ "-" =
        { t #1 #2 substring$ "--" = not
            { "--" *
              t #2 global.max$ substring$ 't :=
            }
            {   { t #1 #1 substring$ "-" = }
                { "-" *
                  t #2 global.max$ substring$ 't :=
                }
              while$
            }
          if$
        }
        { t #1 #1 substring$ *
          t #2 global.max$ substring$ 't :=
        }
      if$
    }
  while$
}

FUNCTION {first.page.number}
{ 't :=
  ""
    { t "" =
        { #0 }
        { t #1 #1 substring$ "-" = not }
      if$
    }
    { t #1 #1 substring$ *
      t #2 global.max$ substring$ 't :=
    }
  while$
}

FUNCTION {format.btitle}
{ title
}

FUNCTION {tie.or.space.connect}
{ duplicate$ text.length$ #5 <
    { "~" }
    { " " }
  if$
  swap$ * *
}

FUNCTION {either.or.check}
{ empty$
    'pop$
    { "can't use both " swap$ * " fields in " * cite$ * warning$ }
  if$
}

FUNCTION {format.bvolume}
{ volume empty$
    { "" }
    { "" series tie.or.space.connect
      volume empty$
        'skip$
        { " Vol. " * volume * }
      if$
      "volume and number" number either.or.check
    }
  if$
}

FUNCTION {format.number.series}
{ volume empty$
    { number empty$
        { series field.or.null }
        { output.state mid.sentence =
            { "No." }
            { "No." }
          if$
          number tie.or.space.connect
          series empty$
            { "there's a number but no series in " cite$ * warning$ }
            { " in " * series * }
          if$
        }
      if$
    }
    { "" }
  if$
}

FUNCTION {format.edition}
{ edition empty$
    { "" }
    { output.state mid.sentence =
        { edition "l" change.case$ " edn" * }
        { edition "t" change.case$ " edn" * }
      if$
    }
  if$
}

INTEGERS { multiresult }

FUNCTION {multi.page.check}
{ 't :=
  #0 'multiresult :=
    { multiresult not
      t empty$ not
      and
    }
    { t #1 #1 substring$
      duplicate$ "-" =
      swap$ duplicate$ "," =
      swap$ "+" =
      or or
        { #1 'multiresult := }
        { t #2 global.max$ substring$ 't := }
      if$
    }
  while$
  multiresult
}

FUNCTION {format.pages}
{ pages empty$
    { "" }
    { pages multi.page.check
        { "pp" pages n.dashify tie.or.space.connect }
        { "p." pages tie.or.space.connect }
      if$
    }
  if$
}

FUNCTION {format.page}
{ pages empty$
    { "" }
    { "p.~" pages first.page.number * }
  if$
}

% If a paper is available as a preprint only, ADS will call the
% journal "ArXiv e-print".  In this case MN suggests the journal
% should be called "preprint".
FUNCTION {format.journal.doi}
{ doi empty$
    { journal "ArXiv e-prints" =
        { "preprint" }
        { journal }
      if$
    }
    { journal "ArXiv e-prints" =
        { "preprint" }
        { "\mn@doi [" journal * "] {" * doi * "}" * }
      if$
    }
  if$
}

FUNCTION {format.vol.num.pages}
{ volume field.or.null
  number empty$
    'skip$
    { "(" number * ")" * *
      volume empty$
        { "there's a number but no volume in " cite$ * warning$ }
        'skip$
      if$
    }
  if$
  pages empty$
    'skip$
    { duplicate$ empty$
        { pop$ format.pages }
        { ", " * pages n.dashify * }
      if$
    }
  if$
}

FUNCTION {format.vol.page}
{ volume field.or.null
  pages empty$
    'skip$
    { duplicate$ empty$
        { pop$ format.pages }
        { ", " * pages first.page.number * }
      if$
    }
  if$
}

FUNCTION {format.vol.num.page}
{ volume field.or.null
  number empty$
    'skip$
    { "(" number * ")" * *
      volume empty$
        { "there's a number but no volume in " cite$ * warning$ }
        'skip$
      if$
    }
  if$
  pages empty$
    'skip$
    { duplicate$ empty$
        { pop$ format.pages }
        { ", " * pages first.page.number * }
      if$
    }
  if$
}
FUNCTION {format.chapter.pages}
{ chapter empty$
    'format.pages
    { type empty$
        { "Chapt." }
        { type "l" change.case$ }
      if$
      chapter tie.or.space.connect
      pages empty$
        'skip$
        { ", " * format.pages * }
      if$
    }
  if$
}

FUNCTION {format.in.ed.booktitle}
{ booktitle empty$
    { "" }
    { editor empty$
        { "in " booktitle * }
	{ format.bvolume empty$
      		{ "in " format.editors.extra * ", " * booktitle * }
        	{ "in " format.editors.extra * ", " * format.bvolume * ", " * booktitle * }
		if$
	}
      if$
    }
  if$
}

FUNCTION {format.in.ed.collect}
{ booktitle empty$
    { "" }
    { editor empty$
      { "in " }
      { "in " format.editors.extra * ", " * }
      if$
      series empty$
      { skip$ }
      { series * }
      if$
      volume empty$
      { number empty$
        { }
        { output.state mid.sentence =
            { "No." }
            { "No." }
          if$
          number tie.or.space.connect *
        }
        if$
      }
      {
	output.state mid.sentence =
        { ", " * }
	{ skip$ }
	if$
        "Vol." volume tie.or.space.connect *
      }
      if$
      output.state mid.sentence =
      { ", " * }
      { skip$ }
      if$
      booktitle *
    }
  if$
}

FUNCTION {format.thesis.type}
{ type empty$
    'skip$
    { pop$
      type "t" change.case$
    }
  if$
}

% the \url{} macro is supplied by hyperref
FUNCTION {format.url}
{
  url empty$
    { "" }
    { "\url {" url * "}" * }
  if$
}

FUNCTION {format.tr.number}
{
  type empty$
    { "Technical Report" }
    { type }
  if$
  number empty$
    { "t" change.case$ }
    { number tie.or.space.connect }
  if$
}

FUNCTION {format.article.crossref}
{ "in"                                                  % this is for apalike
  " \cite{" * crossref * "}" *
}

FUNCTION {format.book.crossref}
{ volume empty$
    { "empty volume in " cite$ * "'s crossref of " * crossref * warning$
      "in "
    }
    { "Vol." volume tie.or.space.connect
      " of " *
    }
  if$
  "\cite{" * crossref * "}" *                           % this is for apalike
}

FUNCTION {format.incoll.inproc.crossref}
{ "in"                                                  % this is for apalike
  " \cite{" * crossref * "}" *
}

FUNCTION {article}
{ output.bibitem
  format.authors "author" output.check
  author format.key output                              % special for
  output.year.check                                     % apalike
  % MN style does not display eprints or DOIs on published articles,
  % but does link the journal name to any available DOI.
  crossref missing$
    { format.journal.doi "journal" output.check.extra
      % ...and links volume and page information to any available adsurl
      adsurl empty$
        { format.vol.page }
        { format.vol.page adsurl make.href.hyperref }
      if$
      output.extra
    }
    { format.article.crossref output.nonnull
      format.page output
    }
  if$

  % If the "journal" field is the arXiv, then print out the arXiv identifier
  journal "ArXiv e-prints" =
    { format.eprint "eprint" output.check.nocomma }
    { }
  if$

  fin.entry
}

FUNCTION {book}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check
      editor format.key output
    }
    { format.authors output.nonnull
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  output.year.check                             % special for apalike
  format.btitle "title" output.check
  format.edition output
  new.block
  crossref missing$
    { format.bvolume output
      format.number.series output
      new.sentence
      publisher "publisher" output.check
      address output
    }
      {format.book.crossref output.nonnull}
  if$
  format.eprint "eprint" output.check.nocomma
  format.doi "doi" output.check.nocomma
  format.url output
  fin.entry
}

FUNCTION {booklet}
{ output.bibitem
  format.authors output
  author format.key output                              % special for
  output.year.check                                     % apalike
  format.btitle "title" output.check
  howpublished output
  address output
  format.eprint "eprint" output.check.nocomma
  format.doi "doi" output.check.nocomma
  format.url output
  fin.entry
}

FUNCTION {inbook}
{ output.bibitem
  author empty$
    { format.editors "author and editor" output.check
      editor format.key output
    }
    { format.authors output.nonnull
      crossref missing$
        { "author and editor" editor either.or.check }
        'skip$
      if$
    }
  if$
  output.year.check                             % special for apalike
  format.btitle "title" output.check
  format.edition output
  new.block
  crossref missing$
    {
      new.sentence
      publisher "publisher" output.check
      address output
      format.pages output
    }
    { format.chapter.pages "chapter and pages" output.check
      format.book.crossref output.nonnull
    }
  if$
  format.eprint "eprint" output.check.nocomma
  format.doi "doi" output.check.nocomma
  format.url output
  fin.entry
}

FUNCTION {incollection}
{ output.bibitem
  format.authors "author" output.check
  author format.key output                              % special for
  output.year.check                                     % apalike
  crossref missing$
    {
      format.in.ed.collect "booktitle" output.check
      format.edition output
      booktitle empty$ edition empty$ =
        { } { new.block } if$
      new.sentence
      publisher "publisher" output.check
      address output
    }
    { format.incoll.inproc.crossref output.nonnull
      format.chapter.pages output
    }
  if$
  format.chapter.pages output
  format.eprint "eprint" output.check.nocomma
  format.doi "doi" output.check.nocomma
  format.url output
  fin.entry
}

FUNCTION {inproceedings}
{ output.bibitem
  format.authors "author" output.check
  author format.key output                              % special for
  output.year.check                                     % apalike
  crossref missing$
    {

      format.in.ed.booktitle "booktitle" output.check
      ". " *
%      format.bvolume output
      before.all 'output.state :=
      new.block
%      format.title "title" output.check
      format.number.series output
      new.block
%      organization output
      publisher output
      address output
      format.pages output
    }
    { format.incoll.inproc.crossref output.nonnull
      format.pages output
    }
  if$
  format.eprint "eprint" output.check.nocomma
  format.doi "doi" output.check.nocomma
  format.url output
  fin.entry
}

FUNCTION {conference} { inproceedings }

FUNCTION {manual}
{ output.bibitem
  format.authors output
  author format.key output                              % special for
  output.year.check                                     % apalike
  format.btitle "title" output.check
  new.block
  organization address new.block.checkb
  organization output
  address output
  format.edition output
  format.eprint "eprint" output.check.nocomma
  format.doi "doi" output.check.nocomma
  format.url output
  fin.entry
}

FUNCTION {mastersthesis}
{ output.bibitem
  format.authors "author" output.check
  author format.key output                              % special for
  output.year.check                                     % apalike
  "Master's thesis" format.thesis.type output.nonnull
  school "school" output.check
  address output
  format.eprint "eprint" output.check.nocomma
  format.doi "doi" output.check.nocomma
  format.url output
  fin.entry
}

FUNCTION {misc}
{ output.bibitem
  format.authors output
  author format.key output                              % special for apalike
  output.year.check
  format.btitle output
  howpublished output
  format.eprint "eprint" output.check.nocomma
  format.doi "doi" output.check.nocomma
  format.url output
  fin.entry
}

FUNCTION {phdthesis}
{ output.bibitem
  format.authors "author" output.check
  author format.key output                              % special for
  output.year.check                                     % apalike
  "PhD thesis" format.thesis.type output.nonnull
  school "school" output.check
  address output
  format.eprint "eprint" output.check.nocomma
  format.doi "doi" output.check.nocomma
  format.url output
  fin.entry
}

FUNCTION {proceedings}
{ output.bibitem
  format.editors output
  editor format.key output                              % special for
      mid.sentence 'output.state :=
  output.year.check                                     % apalike
  format.btitle "title" output.check
  " " *
  before.all 'output.state :=
%  new.block
  format.bvolume output
  format.number.series output
  new.block
%  organization output                           % a nonempty organization
  publisher output
  address output
  format.eprint "eprint" output.check.nocomma
  format.doi "doi" output.check.nocomma
  format.url output
  fin.entry
}

FUNCTION {techreport}
{ output.bibitem
  format.authors "author" output.check
  author format.key output                              % special for
  output.year.check                                     % apalike
  format.tr.number output.nonnull
  format.btitle "title" output.check
  format.url output
  new.block
  institution "institution" output.check
  address output
  format.eprint "eprint" output.check.nocomma
  format.doi "doi" output.check.nocomma
  format.url output
  fin.entry
}

FUNCTION {unpublished}
{ output.bibitem
  format.authors "author" output.check
  author format.key output                              % special for
  output.year.check                                     % apalike
  format.btitle "title" output.check
  note "note" output.check
  % the following are presumably redundant for 'unpublished'
  format.eprint "eprint" output.check.nocomma
  format.doi "doi" output.check.nocomma
  format.url output
  fin.entry
}

FUNCTION {default.type} { misc }

MACRO {jan} {"Jan."}

MACRO {feb} {"Feb."}

MACRO {mar} {"Mar."}

MACRO {apr} {"Apr."}

MACRO {may} {"May"}

MACRO {jun} {"June"}

MACRO {jul} {"July"}

MACRO {aug} {"Aug."}

MACRO {sep} {"Sept."}

MACRO {oct} {"Oct."}

MACRO {nov} {"Nov."}

MACRO {dec} {"Dec."}

%% Journal macros for bib files. Should be kept synchronized with
%% the entries in the class file.

%% Astronomy and Astrophysics
MACRO {aap} {"A\&A"}

%% Astronomy and Astrophysics
MACRO {astap} {"A\&A"}

%% Astronomy and Astrophysics Review (the)
MACRO {aapr} {"A\&ARv"}

%% Astronomy and Astrophysics Supplement Series
MACRO {aaps} {"A\&AS"}

%% Acta Astronomica
MACRO {actaa} {"Acta Astron."}

%% Astrofizika
MACRO {afz} {"Afz"}

%% Astronomical Journal (the)
MACRO {aj} {"AJ"}

%% Applied Optics
MACRO {ao} {"Appl. Opt."}

%% Applied Optics
MACRO {applopt} {"Appl. Opt."}

%% Astrophysics Letters
MACRO {aplett} {"Astrophys.~Lett."}

%% Astrophysical Journal
MACRO {apj} {"ApJ"}

%% Astrophysical Journal, Letters
MACRO {apjl} {"ApJ"}

%% Astrophysical Journal, Letters
MACRO {apjlett} {"ApJ"}

%% Astrophysical Journal, Supplement
MACRO {apjs} {"ApJS"}

%% Astrophysical Journal, Supplement
MACRO {apjsupp} {"ApJS"}

%% Astrophysics and Space Science
MACRO {apss} {"Ap\&SS"}

%% Annual Review of Astronomy and Astrophysics
MACRO {araa} {"ARA\&A"}

%% Astronomicheskii Zhurnal
MACRO {azh} {"Azh"}

%% Bulletin of the American Astronomical Society
MACRO {baas} {"BAAS"}

%% Bulletin of the Astronomical Institutes of Czechoslovakia
MACRO {bac} {"Bull. Astron. Inst. Czechoslovakia"}

%% Bulletin Astronomical Institute of the Netherlands
MACRO {bain} {"Bull. Astron. Inst. Netherlands"}

%% Chinese Astronomy and Astrophysics
MACRO {caa} {"Chinese Astron. Astrophys."}

%% Chinese Journal of Astronomy and Astrophysics
MACRO {cjaa} {"Chinese J.~Astron. Astrophys."}

%% Fundamentals of Cosmic Physics
MACRO {fcp} {"Fundamentals Cosmic Phys."}

%% Geochimica Cosmochimica Acta
MACRO {gca} {"Geochimica Cosmochimica Acta"}

%% Geophysics Research Letters
MACRO {grl} {"Geophys. Res. Lett."}

%% IAU Cirulars
MACRO {iaucirc} {"IAU~Circ."}

%% Icarus
MACRO {icarus} {"Icarus"}

%% Journal of Astrophysics and Astronomy
MACRO {japa} {"J.~Astrophys. Astron."}

%% Journal of Cosmology and Astroparticle Physics
MACRO {jcap} {"J.~Cosmology Astropart. Phys."}

%% Journal of Chemical Physics
MACRO {jcp} {"J.~Chem.~Phys."}

%% Journal of Geophysics Research
MACRO {jgr} {"J.~Geophys.~Res."}

%% Journal of Quantitiative Spectroscopy and Radiative Transfer
MACRO {jqsrt} {"J.~Quant. Spectrosc. Radiative Transfer"}

%% Journal of the RAS of Canada
MACRO {jrasc} {"J.~R.~Astron. Soc. Canada"}

%% Memoirs of the RAS
MACRO {memras} {"Mem.~RAS"}

%% Memoire della Societa Astronomica Italiana
MACRO {memsai} {"Mem. Soc. Astron. Italiana"}

%% Monthly Notes of the Astronomical Society of Southern Africa
MACRO {mnassa} {"MNASSA"}

%% Monthly Notices of the Royal Astronomical Society
MACRO {mnras} {"MNRAS"}

%% New Astronomy
MACRO {na} {"New~Astron."}

%% New Astronomy Review
MACRO {nar} {"New~Astron.~Rev."}

%% Nature
MACRO {nat} {"Nature"}

%% Nuclear Physics A
MACRO {nphysa} {"Nuclear Phys.~A"}

%% Physical Review A: General Physics
MACRO {pra} {"Phys. Rev.~A"}

%% Physical Review B: Solid State
MACRO {prb} {"Phys. Rev.~B"}

%% Physical Review C
MACRO {prc} {"Phys. Rev.~C"}

%% Physical Review D
MACRO {prd} {"Phys. Rev.~D"}

%% Physical Review E
MACRO {pre} {"Phys. Rev.~E"}

%% Physical Review Letters
MACRO {prl} {"Phys. Rev.~Lett."}

%% Publications of the Astronomical Society of Australia
MACRO {pasa} {"PASA"}

%% Publications of the Astronomical Society of the Pacific
MACRO {pasp} {"PASP"}

%% Publications of the Astronomical Society of Japan
MACRO {pasj} {"PASJ"}

%% Physics Reports
MACRO {physrep} {"Phys.~Rep."}

%% Physica Scripta
MACRO {physscr} {"Phys.~Scr."}

%% Planetary Space Science
MACRO {planss} {"Planet. Space~Sci."}

%% Proceedings of the Society of Photo-Optical Instrumentation Engineers
MACRO {procspie} {"Proc.~SPIE"}

%% Revista Mexicana de Astronomia y Astrofisica
MACRO {rmxaa} {"Rev. Mex. Astron. Astrofis."}

%% Quarterly Journal of the RAS
MACRO {qjras} {"QJRAS"}

%% Science
MACRO {sci} {"Science"}

%% Sky and Telescope
MACRO {skytel} {"Sky \& Telesc."}

%% Solar Physics
MACRO {solphys} {"Sol.~Phys."}

%% Soviet Astronomy (aka Astronomy Reports)
MACRO {sovast} {"Soviet~Ast."}

%% Space Science Reviews
MACRO {ssr} {"Space Sci. Rev."}

%% Zeitschrift fuer Astrophysik
MACRO {zap} {"Z.~Astrophys."}

%% Astronomical Society of the Pacific Conference Series
MACRO {aspconf} {"ASP Conf. Ser."}

%% Astronomische Nachrichten
MACRO {astnach} {"Astron. Nachr."}

%% Astronomy & Computing
MACRO {astcomp} {"Astron. Comput."}

READ

FUNCTION {sortify}
{ purify$
  "l" change.case$
}

INTEGERS { len }

FUNCTION {chop.word}
{ 's :=
  'len :=
  s #1 len substring$ =
    { s len #1 + global.max$ substring$ }
    's
  if$
}

% There are three apalike cases: one person (Jones),
% two (Jones and de~Bruijn), and more (Jones et~al.).
% This function is much like format.crossref.editors.
%
% The goal here is to be compatible with the MN style prescription that:
%     If there are several references with the same first author,
%     arrange in the following order:
%     firstly single-author papers (by date);
%     then two-author papers (alphabetically by co-author, then by date);
%     then multi-author papers (by date).
% We deem 'Jones and others' to be a multi-author paper, in this sense,
% so that it sorts, by date, with the three-or-more author papers.
% An alternative is to deem 'Jones and others' to sort just after the single-author papers
% (this case isn't really covered by the above rules, but this position looks sensible);
% we can get that by putting extra spaces before the 'et~al.', as noted below.
% Note: we can't put arbitrary characters here, to force the order,
% because the result of this function appears as the citation label in the typeset result.
FUNCTION {format.lab.names}
{ 's :=
  s #1 "{vv~}{ll}" format.name$
  s num.names$ duplicate$
  #2 >
    { pop$ " et~al." * }
    { #2 <
        'skip$
        { s #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
            { " et~al." * } % <-----+-- alternate sortings
            %{ "   et~al." * } % <--+
            { " \& " * s #2 "{vv~}{ll}" format.name$ * }
          if$
        }
      if$
    }
  if$
}

% Format names in full
%
FUNCTION {format.lab.names.full}
{ 's :=
  s #1 "{vv~}{ll}" format.name$
  s num.names$ duplicate$
  #2 <
    'skip$
    { s #2 "{ff }{vv }{ll}{ jj}" format.name$ "others" =
	'skip$
        { " \& " * s #2 "{vv~}{ll}" format.name$ * }
      if$
    }
  if$
}

FUNCTION {author.key.label}
{ author empty$
    { key empty$
        { cite$ #1 #3 substring$ }
        'key                                    % apalike uses the whole key
      if$
    }
    { author format.lab.names }
  if$
}


FUNCTION {author.editor.key.label}
{ author empty$
    { editor empty$
        { key empty$
            { cite$ #1 #3 substring$ }
            'key                                % apalike uses the whole key
          if$
        }
        { editor format.lab.names }
      if$
    }
    { author format.lab.names }
  if$
}

FUNCTION {author.editor.key.label.full}
{ author empty$
    { editor empty$
        { key empty$
            { cite$ #1 #3 substring$ }
            'key
          if$
        }
        { editor format.names.label }
      if$
    }
    { author format.names.label }
  if$
}

FUNCTION {editor.key.label}
{ editor empty$
    { key empty$
        { cite$ #1 #3 substring$ }
        'key                    % apalike uses the whole key, no organization
      if$
    }
    { editor format.lab.names }
  if$
}

% Calculate the 'label' for the entry, which is used for sorting.
% Note that this does not include the a/b/c... for disambiguating
% years (that's added later, in forward.pass).
FUNCTION {calc.label}
{ % Define t: this is the 'full' set of names
  type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.label.full
    { type$ "proceedings" =
        { editor format.names.label }
        { author format.names.label }
      if$
    }
  if$
  't :=
  % Define s: this is the 'shortened' set of names, with 'et al.',
  % which are to appear in citations
  type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.label
    { type$ "proceedings" =
        'editor.key.label                       % apalike ignores organization
        'author.key.label                       % for labeling and sorting
      if$
    }
  if$
  's :=
  % the '\protect... is for apalike
  "\protect\citeauthoryear{" t * "}{" *
  threeauthorvar
  numnames #3 =
  and
    { "\protect\mniiiauthor{" cite$ * "}{" *
      t * "}{" * s * "}" * }
    { s }
  if$
  *
  "}{" *
  year field.or.null purify$ #-1 #4 substring$  % use all four digits
  *
  % the matching closing "}" comes in at the reverse.pass
  'label :=
}

FUNCTION {sort.format.names}
{ 's :=
  #1 'nameptr :=
  ""
  s num.names$ 'numnames :=
  numnames 'namesleft :=
    { namesleft #0 > }
    { nameptr #1 >
        { "   " * }
        'skip$
      if$                                               % apalike uses initials
      s nameptr "{vv{ } }{ll{ }}{  f{ }}{  jj{ }}" format.name$ 't := % <= here
      "Mc" t #2 text.prefix$ =
          { "mac" t #3 t text.length$ substring$ * 't := }
          'skip$
      if$
      nameptr numnames = t "others" = and
        { " et~al." * }
        { t sortify * }
      if$
      nameptr #1 + 'nameptr :=
      namesleft #1 - 'namesleft :=
    }
  while$
}

FUNCTION {sort.format.title}
{ 't :=
  "A " #2
    "An " #3
      "The " #4 t chop.word
    chop.word
  chop.word
  sortify
  #1 global.max$ substring$
}

FUNCTION {author.sort}
{ author empty$
    { key empty$
        { "to sort, need author or key in " cite$ * warning$
          ""
        }
        { key sortify }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {author.editor.sort}
{ author empty$
    { editor empty$
        { key empty$
            { "to sort, need author, editor, or key in " cite$ * warning$
              ""
            }
            { key sortify }
          if$
        }
        { editor sort.format.names }
      if$
    }
    { author sort.format.names }
  if$
}

FUNCTION {editor.sort}
{ editor empty$
    { key empty$
        { "to sort, need editor or key in " cite$ * warning$
          ""
        }
        { key sortify }
      if$
    }
    { editor sort.format.names }
  if$
}

% Format numbers (eg volume, number, pages) into a fixed-width string,
% for sorting.
FUNCTION {number.for.presort}
{ field.or.null
  duplicate$ text.length$ 'len :=
  ""
  { #5 len > }
    { "0" *
      len #1 + 'len := }
  while$
  swap$ *
}

% apalike uses two sorting passes; the first one sets the
% labels so that the `a's, `b's, etc. can be computed;
% the second pass puts the references in "correct" order.
% The presort function is for the first pass. It computes
% presort.key, sort.label, and sort.key$
FUNCTION {presort}
{ calc.label
  type$ "book" =
  type$ "inbook" =
  or
    'author.editor.key.label
    { type$ "proceedings" =
        'editor.key.label       % apalike ignores organization
        'author.key.label       % for labeling and sorting
      if$
    }
  if$
  purify$                       % remove {braces} round names, to avoid confusing sorting
  "    "
  *
  year number.for.presort *
  #1 entry.max$ substring$
  'presort.key :=
  presort.key
  "    "
  *
  % Style apalike prefers 'title field.or.null sort.format.title *' here.
  % We don't, because we will predominantly be sorting articles in
  % this style, and we don't include their titles in the final bibliography.
  volume number.for.presort *
  number number.for.presort *
  pages empty$
    { "0" }
    { pages first.page.number }
  if$
  number.for.presort *
  #1 entry.max$ substring$
  'sort.key$ :=
  sort.key$ 'sort.label :=
}

EXECUTE {initialise.mn2e}

ITERATE {presort}

SORT            % by label, sort.label, title---for final label calculation

% Manage the construction of the 'extra' labels for references.  These
% are the a/b/c/... year suffixes which distinguish different
% publications by the same author.
%
% These apalike labels are only for the text; the 'label' does not
% appear in the bibiliography, so that the 'longest.label' variable is
% unnecessary in this style.
STRINGS { last.key next.extra }

INTEGERS { last.extra.num }

FUNCTION {initialize.extra.label.stuff}
{ #0 int.to.chr$ 'last.key :=
  "" 'next.extra :=
  #0 'last.extra.num :=
}

% By the time that this function is iterated over, the entries have
% had presort.key assigned, and have been presorted.  However these labels
% do not (by design) respect the presence of multiple entries in the
% same year, so that there are duplicates.  Detect successive
% duplicates, and add an extra a/b/c... suffix.
%
% At the end of this forward.pass, each entry with a duplicate presort.key
% will have an extra.label, starting with 'b' for the first duplicate,
% 'c' for the second, and so on.  That is, only the first
% soon-to-be-discovered-to-be-duplicate label will not have an
% extra.label.
FUNCTION {forward.pass}
{ last.key presort.key =
    { last.extra.num #1 + 'last.extra.num :=
      last.extra.num int.to.chr$ 'extra.label :=
    }
    { % first time we've seen this key
      "a" chr.to.int$ 'last.extra.num :=
      "" 'extra.label :=
      presort.key 'last.key :=
    }
  if$
}

% Work back through the labels.  If, on this pass we discover that the
% next entry in the sequence (which is the last entry processed in
% this reverse pass) had an extra.label of 'b', then this tells us
% that _this_ entry should have an extra.label of 'a', which we were
% unable to detect in the forward.pass above.
%
% We also close the brace pair {...} opened in calc.label
FUNCTION {reverse.pass}
{ next.extra "b" =
    { "a" 'extra.label := }
    'skip$
  if$
  label extra.label * "}" * 'label :=
  extra.label 'next.extra :=
}

EXECUTE {initialize.extra.label.stuff}

ITERATE {forward.pass}

REVERSE {reverse.pass}

% Now that the label is right we sort for real.  We sort on sort.label
% then year then title.  Since sort.label starts with presort.key,
% this sorting is compatible with the letter suffixes added to years.
%
% This is for the second sorting pass.
FUNCTION {bib.sort.order}
{ sort.label
  "    "
  *
  year field.or.null sortify
  *
  "    "
  *
  title field.or.null
  sort.format.title
  *
  #1 entry.max$ substring$
  'sort.key$ :=
}

ITERATE {bib.sort.order}

SORT            % by sort.label, year, title---giving final bibliography order

FUNCTION {begin.bib}
{
  preamble$ empty$                              % no \etalchar in apalike
    'skip$
    { preamble$ write$ newline$ }
  if$
  "\begin{thebibliography}{}" write$ newline$ % no labels in apalike
  "\makeatletter" write$ newline$
  % The following is the contents of mnras-insert.sty, minus comments and whitespace.
  % DO NOT EDIT THIS TEXT,
  % but instead make mnras-insert.txt, and paste the results in here.
"\relax" write$ newline$
"\def\mn@urlcharsother{\let\do\@makeother \do\$\do\&\do\#\do\^\do\_\do\%\do\~}" write$ newline$
"\def\mn@doi{\begingroup\mn@urlcharsother \@ifnextchar [ {\mn@doi@} {\mn@doi@[]}}" write$ newline$
"\def\mn@doi@[#1]#2{\def\@tempa{#1}\ifx\@tempa\@empty \href {http://dx.doi.org/#2} {doi:#2}\else \href {http://dx.doi.org/#2} {#1}\fi \endgroup}" write$ newline$
"\def\mn@eprint#1#2{\mn@eprint@#1:#2::\@nil}" write$ newline$
"\def\mn@eprint@arXiv#1{\href {http://arxiv.org/abs/#1} {{\tt arXiv:#1}}}" write$ newline$
"\def\mn@eprint@dblp#1{\href {http://dblp.uni-trier.de/rec/bibtex/#1.xml} {dblp:#1}}" write$ newline$
"\def\mn@eprint@#1:#2:#3:#4\@nil{\def\@tempa {#1}\def\@tempb {#2}\def\@tempc {#3}\ifx \@tempc \@empty \let \@tempc \@tempb \let \@tempb \@tempa \fi \ifx \@tempb \@empty \def\@tempb {arXiv}\fi \@ifundefined {mn@eprint@\@tempb}{\@tempb:\@tempc}{\expandafter \expandafter \csname mn@eprint@\@tempb\endcsname \expandafter{\@tempc}}}" write$ newline$
}

EXECUTE {begin.bib}

EXECUTE {init.state.consts}

ITERATE {call.type$}

FUNCTION {end.bib}
{ newline$
  "\makeatother" write$ newline$
  "\end{thebibliography}" write$ newline$
}

EXECUTE {end.bib}

